Resolvent Moreau identities without monotonicity: theory and applications to Gabay duality, Douglas--Rachford and ADMM

Duality is most often defined as a relationship between convex functions. If those functions are nonconvex, classical duality breaks down. Notwithstanding, we show that another kind of duality still exists, not between the functions themselves, but between the so-called resolvent operators used to solve associated problems. In fact, this duality-like relationship holds for any set-valued mapping, and is a generalization of the Moreau's identity. We use this duality to study existing operator schemes and to design new ones. In particular, we show that the duality-like relationship Daniel Gabay illuminated between the Douglas--Rachford splitting (DR) and the Alternating Direction Method of Multipliers (ADMM) extends to nonmonotone inclusion problems. We use this relationship to provide explicit counterexamples to the convergence of ADMM in several open cases, by studying the (easier to analyse) DR scheme. Motivated by our observations, we design a class of convergent resolvent homotopy schemes and use them to solve nonconvex-regularised least absolute deviations problems. This important problem class has received little attention in the literature, since the convex component of the objective does not enjoy strong convexity.

==> DR_ave_error.csv <==
lambda,error
0.1,0.5428113535265692
0.1151395399326447,0.5429034039459021
0.13257113655901093,0.542984819716508
0.15264179671752334,0.5314122126866311
0.1757510624854792,0.5313841306689606
0.20235896477251566,0.5312721129352156
0.2329951810515372,0.5395209143747071
0.2682695795279726,0.5404983222424511
0.3088843596477481,0.5408286925905444
0.35564803062231287,0.5438327742486001
0.4094915062380423,0.5436842619011996
0.47148663634573895,0.543636453220229
0.5428675439323859,0.5465896345016535
0.6250551925273969,0.5465878457594054
0.7196856730011519,0.5465894269109892
0.8286427728546842,0.5462804517711943
0.9540954763499939,0.5473356447669816
1.0985411419875584,0.5472979643663336
1.2648552168552958,0.5473407977125088
1.4563484775012443,0.5473781474754837
1.676832936811006,0.5473882963012324
1.9306977288832496,0.5473262260930422
2.2229964825261956,0.5626045758227318
2.559547922699533,0.5626012358397405
2.94705170255181,0.5625370030525284
3.3932217718953296,0.5624439968165157
3.906939937054617,0.562572397518529
4.498432668969444,0.562471264734746
5.17947467923121,0.5625325503191652
5.963623316594643,0.5624609885638822
6.866488450042998,0.562475273053081
7.9060432109077015,0.5627419131055207
9.102981779915217,0.5617192032791155
10.481131341546858,0.5616017164138906
12.067926406393289,0.5615195203377235
13.89495494373136,0.5622225473735287
15.998587196060572,0.5722220991599603
18.420699693267146,0.5487075911082473
21.209508879201904,0.5545728155522343
24.420530945486497,0.5707732468846745
28.11768697974231,0.5680254653924913
32.374575428176435,0.5611538647617409
37.27593720314938,0.561156025594956
42.91934260128778,0.5611560174654783
49.41713361323833,0.5611560118205329
56.89866029018293,0.5611560082438051
65.5128556859551,0.5611560084102168
75.43120063354607,0.5611560084102168
86.85113737513521,0.5611560084102168
100.0,0.5611560084102168

==> DR_objective.csv <==
lambda,objective
0.1,362.24597452061136
0.1151395399326447,362.1087189218667
0.13257113655901093,361.99019490861673
0.15264179671752334,392.07352758248373
0.1757510624854792,392.17923092864856
0.20235896477251566,392.56575837419956
0.2329951810515372,423.94198338866187
0.2682695795279726,431.6860206844896
0.3088843596477481,435.4275190517276
0.35564803062231287,442.98095580080525
0.4094915062380423,442.9942193186546
0.47148663634573895,443.0344624347333
0.5428675439323859,445.4209211068539
0.6250551925273969,445.5042544559518
0.7196856730011519,445.57418267385964
0.8286427728546842,445.49360181040504
0.9540954763499939,449.32080856108456
1.0985411419875584,449.115708425076
1.2648552168552958,449.615279480061
1.4563484775012443,450.0891978606486
1.676832936811006,450.3548147291813
1.9306977288832496,450.05422066834467
2.2229964825261956,508.67310825947817
2.559547922699533,509.0036145170351
2.94705170255181,509.24645416575987
3.3932217718953296,509.41036567937
3.906939937054617,510.27847227734765
4.498432668969444,510.5892755323122
5.17947467923121,511.4501090738377
5.963623316594643,512.01285771051
6.866488450042998,512.9526432721907
7.9060432109077015,514.6392012355057
9.102981779915217,512.9663215658953
10.481131341546858,515.9760948546752
12.067926406393289,517.4989020102191
13.89495494373136,520.6925179863155
15.998587196060572,568.6448265095378
18.420699693267146,486.03707258363335
21.209508879201904,530.9028388049255
24.420530945486497,589.7249890191638
28.11768697974231,542.5569726315788
32.374575428176435,565.6540606934286
37.27593720314938,575.2323119760845
42.91934260128778,586.1824884975359
49.41713361323833,598.7905438511078
56.89866029018293,613.307451132047
65.5128556859551,630.0223462690947
75.43120063354607,649.2677900023812
86.85113737513521,671.426905374883
100.0,696.9408088679259

==> HOST_ave_error.csv <==
lambda,error
0.1,0.5431580933753144
0.1151395399326447,0.543079377050538
0.13257113655901093,0.5427516768738101
0.15264179671752334,0.5313728296784724
0.1757510624854792,0.5312974964667346
0.20235896477251566,0.5314132861278719
0.2329951810515372,0.5396264185818942
0.2682695795279726,0.5405069617553164
0.3088843596477481,0.5408147877225309
0.35564803062231287,0.543496364933889
0.4094915062380423,0.5438690533180526
0.47148663634573895,0.5436625847032188
0.5428675439323859,0.5465901290194319
0.6250551925273969,0.5465878399381936
0.7196856730011519,0.5466725585694456
0.8286427728546842,0.5465641694942885
0.9540954763499939,0.5473728776561673
1.0985411419875584,0.5472971237610491
1.2648552168552958,0.5474019386259376
1.4563484775012443,0.5473111358738403
1.676832936811006,0.5473565431991476
1.9306977288832496,0.5473424552119253
2.2229964825261956,0.5625078541420606
2.559547922699533,0.5624599305456164
2.94705170255181,0.5624599571517809
3.3932217718953296,0.562459956931516
3.906939937054617,0.5624599571575125
4.498432668969444,0.5625136050776136
5.17947467923121,0.562513605076806
5.963623316594643,0.5625136050763055
6.866488450042998,0.5625136048598679
7.9060432109077015,0.5625131118099984
9.102981779915217,0.5620830249967611
10.481131341546858,0.5619902823336411
12.067926406393289,0.5622033733783579
13.89495494373136,0.5622033191363283
15.998587196060572,0.5615738017377403
18.420699693267146,0.5502396240067315
21.209508879201904,0.5611008781637455
24.420530945486497,0.5611013042786896
28.11768697974231,0.5611013378808191
32.374575428176435,0.5611156600060297
37.27593720314938,0.56111566000603
42.91934260128778,0.5611156600060297
49.41713361323833,0.5611156600060297
56.89866029018293,0.5611156600060302
65.5128556859551,0.5611156600060302
75.43120063354607,0.5611156600060302
86.85113737513521,0.5611156600060302
100.0,0.5611156600060302

==> HOST_objective.csv <==
lambda,objective
0.1,361.72382829682937
0.1151395399326447,361.8419136102306
0.13257113655901093,362.354331282834
0.15264179671752334,392.20102643441015
0.1757510624854792,392.4626712117115
0.20235896477251566,392.10545377748144
0.2329951810515372,424.768560569713
0.2682695795279726,431.73335923173966
0.3088843596477481,435.29409164258556
0.35564803062231287,443.89300124517507
0.4094915062380423,443.0072832126864
0.47148663634573895,443.0414948922912
0.5428675439323859,445.42134539072737
0.6250551925273969,445.49985967510565
0.7196856730011519,445.27272932013284
0.8286427728546842,445.3923186063559
0.9540954763499939,449.63449974436776
1.0985411419875584,449.1092221601867
1.2648552168552958,450.07706657418186
1.4563484775012443,449.52622202162695
1.676832936811006,450.11881637115874
1.9306977288832496,450.1995713744713
2.2229964825261956,508.4389781920062
2.559547922699533,508.6328771414854
2.94705170255181,509.01759493769936
3.3932217718953296,509.4604659717806
3.906939937054617,509.97038553396504
4.498432668969444,510.7140342322912
5.17947467923121,511.39060336085805
5.963623316594643,512.1696019440851
6.866488450042998,513.0665366688073
7.9060432109077015,514.0855369221838
9.102981779915217,514.5516658249749
10.481131341546858,516.677325825273
12.067926406393289,518.7311378953256
13.89495494373136,520.6553680377068
15.998587196060572,521.5638569281563
18.420699693267146,503.9313989328518
21.209508879201904,542.8698331902569
24.420530945486497,548.9557776798893
28.11768697974231,555.957444837281
32.374575428176435,564.4595944031161
37.27593720314938,573.8001668219086
42.91934260128778,584.5548589319806
49.41713361323833,596.9377619486893
56.89866029018293,611.1953795124371
65.5128556859551,627.6115347806897
75.43120063354607,646.5130204311843
86.85113737513521,668.2761040495985
100.0,693.3340184029976

==> SuccessfulConvergence_ADMM_points.csv <==
x,y
0.79,-0.60
0.68,-0.66
0.17,-0.92
-0.49,-1.25
-0.42,-1.21
0.28,-0.86
0.11,-0.94
-0.13,-1.07
-0.02,-1.01
0.06,-0.97
0,-1
-0.02,-1.01
0.01,-1
0.01,-1
0,-1

==> SuccessfulConvergence_DR_points.csv <==
x,y
-1.39,0.63
-1.40,1.23
-1.28,1.43
-0.88,1.49
-0.39,1.76
0.03,1.45
-0.25,1.41
-0.36,1.54
-0.23,1.53
-0.21,1.48
-0.27,1.49
-0.26,1.51
-0.24,1.50
-0.25,1.50

==> SuccessfulConvergence_HADMM_points.csv <==
x,y
0.53,-0.56
0.12,-0.82
-0.43,-1.27
-0.17,-1.14
0.03,-0.99
0.02,-0.99
-0.01,-1.01
-0.01,-1.01
0,-1

==> SuccessfulConvergence_HOST_points.csv <==
x,y
-1.39,0.63
-1.14,1.18
-0.98,1.64
-0.56,1.63
-0.39,1.50
-0.41,1.49
-0.43,1.50
-0.42,1.51
-0.41,1.50
-0.40,1.50
-0.40,1.50
-0.39,1.50
-0.39,1.50
-0.39,1.50
-0.39,1.50
-0.38,1.50

==> bad_fixed_ADMM_points.csv <==
x,y
-2.1,-2.05
-2.12,-2.06

==> bad_fixed_DR_points.csv <==
x,y
1.98,2.38
2.12,2.05

==> bad_fixed_success_HADMM_points.csv <==
x,y
-1.01,-1.62
0.77,-0.67
0.73,-0.44
0.01,-0.96
-0.12,-1.08
-0.02,-1.02
0.01,-0.99
0.00,-1.00
-0.01,-1.00
0.00,-1.00

==> bad_fixed_success_HOST_points.csv <==
x,y
1.98,2.38
1.03,1.62
0.19,1.04
-0.53,1.40
-0.54,1.55
-0.43,1.52
-0.40,1.50
-0.41,1.50
-0.41,1.50
-0.40,1.50
-0.40,1.50
-0.39,1.50
-0.39,1.50
-0.39,1.50
-0.38,1.50

==> chaos_ADMM_points.csv <==
x,y
1.43,-0.22
1.52,-0.31
1.32,-0.11
0.99,0.2
0.85,0.34
1.04,0.16
1.39,-0.18
1.58,-0.36
1.42,-0.21
1.04,0.15
0.8,0.39
0.93,0.26
1.32,-0.12
1.63,-0.4
1.54,-0.32
1.13,0.07
0.77,0.41
0.8,0.38
1.22,-0.01
1.64,-0.42
1.67,-0.44
1.25,-0.05
0.77,0.41
0.67,0.5
1.08,0.12
1.62,-0.39
1.79,-0.56
1.41,-0.2
0.82,0.37
0.56,0.61
0.9,0.29
1.38,-0.17
1.64,-0.41
1.57,-0.35
1.16,0.05
0.76,0.42
0.77,0.41
1.19,0.01
1.64,-0.42
1.7,-0.48
1.29,-0.08
0.77,0.41
0.64,0.53
1.04,0.16
1.61,-0.38
1.82,-0.59
1.46,-0.24
0.84,0.35
0.53,0.64
0.85,0.34
1.31,-0.1
1.58,-0.36
1.62,-0.39
1.26,-0.06
0.83,0.35
0.74,0.44
1.08,0.12
1.55,-0.33
1.72,-0.49
1.4,-0.19
0.88,0.31
0.64,0.54
0.92,0.27
1.49,-0.27
1.81,-0.58
1.57,-0.35
0.97,0.22
0.56,0.61
0.74,0.44
1.23,-0.02
1.65,-0.42
1.73,-0.5
1.32,-0.11
0.77,0.41
0.61,0.56
1,0.19
1.54,-0.32
1.75,-0.53
1.49,-0.27
0.93,0.26
0.61,0.56
0.83,0.35
1.37,-0.16
1.75,-0.53
1.65,-0.43
1.12,0.08
0.64,0.54
0.67,0.51
1.21,-0.01
1.77,-0.54
1.82,-0.58
1.28,-0.07
0.64,0.53
0.51,0.66
1.03,0.17
1.46,-0.24
1.53,-0.31
1.43,-0.22
1.11,0.08
0.86,0.32
0.92,0.27
1.25,-0.05
1.55,-0.33
1.53,-0.31
1.2,0
0.86,0.33
0.82,0.36
1.15,0.05
1.54,-0.32
1.63,-0.41
1.32,-0.11
0.88,0.31
0.73,0.45
1.02,0.18
1.5,-0.28
1.72,-0.5
1.46,-0.25
0.94,0.25
0.64,0.53
0.86,0.32
1.42,-0.2
1.79,-0.56
1.63,-0.41
1.05,0.15
0.59,0.59
0.69,0.49
1.2,0
1.7,-0.48
1.79,-0.56
1.32,-0.12
0.72,0.46
0.54,0.63
0.99,0.21
1.45,-0.24
1.6,-0.38
1.48,-0.27
1.09,0.11
0.78,0.4
0.86,0.32
1.27,-0.06
1.63,-0.41
1.6,-0.38
1.19,0.01
0.77,0.41
0.74,0.44
1.15,0.05
1.63,-0.4
1.73,-0.5
1.34,-0.13
0.8,0.39
0.62,0.56
0.99,0.21
1.53,-0.31
1.77,-0.54
1.5,-0.29
0.94,0.25
0.6,0.57
0.82,0.37
1.34,-0.13
1.73,-0.5
1.67,-0.44
1.16,0.04
0.67,0.51
0.66,0.52
1.17,0.03
1.73,-0.5
1.82,-0.59
1.33,-0.12
0.69,0.49
0.51,0.66
0.98,0.21
1.41,-0.2
1.53,-0.31
1.48,-0.26
1.16,0.04
0.87,0.32
0.88,0.31
1.2,0.01
1.54,-0.32
1.58,-0.36
1.26,-0.06
0.88,0.31
0.78,0.4
1.08,0.12
1.51,-0.29
1.67,-0.45
1.39,-0.18
0.92,0.27
0.69,0.48
0.94,0.25
1.45,-0.23
1.75,-0.52
1.54,-0.32
1,0.19
0.63,0.55
0.78,0.4
1.34,-0.13
1.79,-0.56
1.71,-0.49
1.14,0.06
0.6,0.57
0.61,0.57
1.14,0.06
1.65,-0.43
1.74,-0.51
1.36,-0.15
0.81,0.37
0.61,0.57
0.95,0.24
1.49,-0.27
1.74,-0.51
1.53,-0.31
0.99,0.2
0.63,0.54
0.79,0.39
1.35,-0.14
1.8,-0.57
1.7,-0.47
1.12,0.08
0.6,0.58
0.62,0.56
1.14,0.06
1.66,-0.44
1.77,-0.54
1.37,-0.16
0.79,0.39
0.58,0.6
0.94,0.25
1.45,-0.23
1.68,-0.45
1.53,-0.32
1.07,0.13
0.71,0.47
0.8,0.38
1.28,-0.07
1.71,-0.48

==> chaos_DR_points.csv <==
x,y
-1.78,-0.5
-1.74,-0.19
-1.57,-0.09
-1.42,-0.29
-1.43,-0.63
-1.61,-0.78
-1.79,-0.6
-1.8,-0.24
-1.62,-0.03
-1.42,-0.18
-1.38,-0.57
-1.55,-0.83
-1.78,-0.72
-1.85,-0.31
-1.69,0.01
-1.44,-0.06
-1.33,-0.47
-1.47,-0.86
-1.75,-0.84
-1.9,-0.42
-1.77,0.02
-1.48,0.07
-1.29,-0.34
-1.38,-0.85
-1.69,-0.97
-1.93,-0.57
-1.86,-0.01
-1.55,0.19
-1.27,-0.18
-1.29,-0.79
-1.61,-1.08
-1.77,-0.75
-1.86,-0.33
-1.71,0.02
-1.45,-0.03
-1.32,-0.45
-1.45,-0.86
-1.74,-0.88
-1.91,-0.46
-1.8,0.02
-1.49,0.1
-1.28,-0.31
-1.36,-0.84
-1.67,-1
-1.93,-0.61
-1.89,-0.03
-1.57,0.22
-1.27,-0.13
-1.27,-0.77
-1.58,-1.11
-1.72,-0.79
-1.86,-0.44
-1.76,-0.04
-1.5,0.01
-1.33,-0.34
-1.41,-0.78
-1.67,-0.9
-1.88,-0.57
-1.84,-0.08
-1.57,0.11
-1.31,-0.19
-1.32,-0.73
-1.6,-1
-1.89,-0.73
-1.92,-0.15
-1.65,0.2
-1.32,-0.02
-1.24,-0.63
-1.5,-1.07
-1.73,-0.91
-1.92,-0.48
-1.81,0.02
-1.5,0.13
-1.27,-0.28
-1.34,-0.84
-1.66,-1.03
-1.88,-0.65
-1.88,-0.12
-1.61,0.15
-1.32,-0.11
-1.29,-0.67
-1.55,-1.02
-1.83,-0.81
-1.93,-0.29
-1.72,0.14
-1.39,0.06
-1.24,-0.48
-1.43,-0.99
-1.79,-0.98
-1.99,-0.44
-1.83,0.15
-1.45,0.22
-1.19,-0.31
-1.31,-0.97
-1.71,-1.14
-1.74,-0.62
-1.78,-0.31
-1.65,-0.09
-1.46,-0.17
-1.4,-0.49
-1.52,-0.76
-1.73,-0.72
-1.82,-0.39
-1.71,-0.07
-1.49,-0.07
-1.36,-0.4
-1.46,-0.76
-1.69,-0.82
-1.85,-0.49
-1.78,-0.08
-1.54,0.03
-1.34,-0.28
-1.38,-0.74
-1.63,-0.91
-1.87,-0.63
-1.86,-0.13
-1.6,0.12
-1.34,-0.13
-1.31,-0.67
-1.56,-0.99
-1.86,-0.79
-1.93,-0.22
-1.69,0.18
-1.35,0.04
-1.23,-0.55
-1.46,-1.04
-1.75,-0.96
-1.96,-0.48
-1.84,0.08
-1.49,0.19
-1.23,-0.27
-1.31,-0.9
-1.67,-1.1
-1.78,-0.66
-1.82,-0.28
-1.66,-0.01
-1.43,-0.12
-1.35,-0.52
-1.51,-0.84
-1.76,-0.78
-1.87,-0.37
-1.73,0.01
-1.46,0
-1.31,-0.41
-1.43,-0.85
-1.72,-0.9
-1.91,-0.5
-1.82,0
-1.52,0.13
-1.28,-0.26
-1.34,-0.82
-1.65,-1.02
-1.88,-0.66
-1.88,-0.13
-1.62,0.16
-1.32,-0.09
-1.28,-0.67
-1.54,-1.03
-1.8,-0.83
-1.92,-0.33
-1.74,0.11
-1.42,0.07
-1.25,-0.44
-1.41,-0.95
-1.76,-0.99
-1.97,-0.48
-1.85,0.11
-1.48,0.23
-1.21,-0.26
-1.3,-0.92
-1.68,-1.14
-1.73,-0.66
-1.8,-0.35
-1.68,-0.09
-1.48,-0.13
-1.39,-0.44
-1.49,-0.75
-1.7,-0.76
-1.83,-0.44
-1.75,-0.09
-1.52,-0.03
-1.36,-0.34
-1.42,-0.74
-1.66,-0.86
-1.85,-0.56
-1.82,-0.12
-1.57,0.06
-1.35,-0.21
-1.35,-0.69
-1.59,-0.94
-1.86,-0.71
-1.89,-0.19
-1.65,0.14
-1.35,-0.05
-1.27,-0.6
-1.5,-1
-1.83,-0.87
-1.96,-0.31
-1.75,0.18
-1.39,0.12
-1.21,-0.45
-1.39,-1.02
-1.74,-1.04
-1.91,-0.53
-1.83,-0.01
-1.53,0.14
-1.28,-0.23
-1.32,-0.8
-1.63,-1.03
-1.86,-0.69
-1.89,-0.18
-1.64,0.13
-1.35,-0.07
-1.28,-0.61
-1.51,-1
-1.84,-0.86
-1.96,-0.29
-1.74,0.18

==> chaos_success_HADMM_points.csv <==
x,y
1.19,0.11
0.80,0.30
0.90,0.20
1.03,0.17
1.08,0.11
1.17,0.03
1.28,-0.07
1.33,-0.11
1.29,-0.07
1.21,0.00
1.16,0.03
1.16,0.03
1.19,0.00
1.23,-0.02
1.23,-0.03
1.22,-0.02
1.20,0.00
1.19,0.01
1.19,0.00
1.20,0.00
1.21,-0.01
1.21,-0.01
1.20,0.00

==> chaos_success_HOST_points.csv <==
x,y
-1.78,-0.5
-1.41,-0.61
-1.39,-0.90
-1.51,-1.10
-1.52,-1.06
-1.56,-1.04
-1.61,-0.98
-1.67,-0.91
-1.66,-0.80
-1.62,-0.74
-1.58,-0.73
-1.57,-0.77
-1.59,-0.80
-1.61,-0.80
-1.62,-0.77
-1.61,-0.75
-1.60,-0.73
-1.59,-0.73
-1.59,-0.74
-1.60,-0.75
-1.60,-0.74
-1.61,-0.73
-1.60,-0.72

==> periodic_ADMM_points.csv <==
x,y
0.75,0.25
0.5,0.5
1.25,-0.25
1.5,-0.5

==> periodic_DR_points.csv <==
x,y
-1.5,0
-1.25,-0.25
-1.25,-0.75
-1.5,-1
-1.75,-0.75
-1.75,-0.25

==> periodic_success_HADMM_points.csv <==
x,y
0.62,0.38
0.29,0.53
0.58,0.28
0.76,0.28
0.78,0.20
0.87,0.15
0.96,0.03
1.10,-0.10
1.15,-0.13
1.08,-0.06
0.99,0.02
0.94,0.05
0.96,0.03
1.01,-0.01
1.04,-0.03
1.03,-0.03
1.01,-0.01
0.99,0.01
0.99,0.01
1.00,0.00
1.01,-0.01
1.01,-0.01
1.01,-0.01
1.00,0.00

==> periodic_success_HOST_points.csv <==
x,y
-1.5,0
-1.12,-0.38
-1.18,-0.91
-1.41,-1.19
-1.35,-1.09
-1.43,-1.11
-1.44,-1.04
-1.52,-1.00
-1.58,-0.90
-1.57,-0.77
-1.51,-0.71
-1.47,-0.73
-1.47,-0.78
-1.49,-0.81
-1.52,-0.80
-1.52,-0.77
-1.51,-0.74
-1.50,-0.74
-1.49,-0.75
-1.50,-0.76
-1.50,-0.76
-1.51,-0.75
-1.51,-0.74
-1.50,-0.73
-1.50,-0.73
-1.50,-0.74
-1.50,-0.74
-1.50,-0.73
-1.50,-0.73
-1.50,-0.73
-1.50,-0.72
-1.50,-0.72
-1.50,-0.72
-1.50,-0.72
-1.50,-0.72
-1.50,-0.72
-1.50,-0.72
-1.50,-0.72
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.71
-1.50,-0.70
